Combining self-labeling and demand based active learning for non-stationary data streams

Learning from non-stationary data streams is a research direction that gains increasing interest as more data in form of streams becomes available, for example from social media, smartphones, or industrial process monitoring. Most approaches assume that the ground truth of the samples becomes available (possibly with some delay) and perform supervised online learning in the test-then-train scheme. While this assumption might be valid in some scenarios, it does not apply to all settings. In this work, we focus on scarcely labeled data streams and explore the potential of self-labeling in gradually drifting data streams. We formalize this setup and propose a novel online $k$-nn classifier that combines self-labeling and demand-based active learning.

==> label_demand_dist.csv <==
,aging,weighted,self-AL,self-batch,self-batch-AL,0.01,0.05
a,,,$0.0(\pm 0.0)$,$0.0(\pm 0.0)$,$0.0(\pm 0.0)$,$18.0(\pm 0.0)$,$90.0(\pm 0.0)$
a,,x,$0.0(\pm 0.0)$,$0.0(\pm 0.0)$,$0.0(\pm 0.0)$,$18.0(\pm 0.0)$,$90.0(\pm 0.0)$
a,x,,$0.9(\pm 2.7)$,$2.0(\pm 6.0)$,$1.5(\pm 4.5)$,$18.0(\pm 0.0)$,$90.0(\pm 0.0)$
a,x,x,$0.9(\pm 2.7)$,$2.0(\pm 6.0)$,$1.5(\pm 4.5)$,$18.0(\pm 0.0)$,$90.0(\pm 0.0)$
b,,,$1.2(\pm 2.5612)$,$6.0(\pm 12.8062)$,$3.7(\pm 7.9505)$,$18.0(\pm 0.0)$,$90.0(\pm 0.0)$
b,,x,$2.4(\pm 7.2)$,$2.0(\pm 6.0)$,$1.3(\pm 3.9)$,$18.0(\pm 0.0)$,$90.0(\pm 0.0)$
b,x,,$1.2(\pm 3.6)$,$2.0(\pm 6.0)$,$1.5(\pm 4.5)$,$18.0(\pm 0.0)$,$90.0(\pm 0.0)$
b,x,x,$1.2(\pm 3.6)$,$2.0(\pm 6.0)$,$1.5(\pm 4.5)$,$18.0(\pm 0.0)$,$90.0(\pm 0.0)$
c,,,$1.0(\pm 2.6833)$,$24.0(\pm 48.8262)$,$11.6(\pm 25.2)$,$18.0(\pm 0.0)$,$90.0(\pm 0.0)$
c,,x,$1.6(\pm 2.5377)$,$24.0(\pm 40.7922)$,$13.7(\pm 23.7573)$,$18.0(\pm 0.0)$,$90.0(\pm 0.0)$
c,x,,$26.0(\pm 33.9794)$,$58.0(\pm 74.5386)$,$42.6(\pm 50.9729)$,$18.0(\pm 0.0)$,$90.0(\pm 0.0)$
c,x,x,$26.0(\pm 33.9794)$,$58.0(\pm 74.5386)$,$42.6(\pm 50.9729)$,$18.0(\pm 0.0)$,$90.0(\pm 0.0)$
d,,,$13.6(\pm 29.2821)$,$248.0(\pm 155.7434)$,$183.7(\pm 113.2776)$,$18.0(\pm 0.0)$,$90.0(\pm 0.0)$
d,,x,$141.1(\pm 137.5554)$,$302.0(\pm 171.4526)$,$234.6(\pm 145.684)$,$18.0(\pm 0.0)$,$90.0(\pm 0.0)$
d,x,,$69.0(\pm 103.605)$,$132.0(\pm 181.8131)$,$107.4(\pm 154.7102)$,$18.0(\pm 0.0)$,$90.0(\pm 0.0)$
d,x,x,$69.0(\pm 103.605)$,$132.0(\pm 181.8131)$,$107.4(\pm 154.7102)$,$18.0(\pm 0.0)$,$90.0(\pm 0.0)$


==> label_demand_maj.csv <==
,aging,weighted,self-AL,self-batch,self-batch-AL,0.01,0.05
a,,,$0.0(\pm 0.0)$,$0.0(\pm 0.0)$,$0.0(\pm 0.0)$,$18.0(\pm 0.0)$,$90.0(\pm 0.0)$
a,,x,$0.0(\pm 0.0)$,$0.0(\pm 0.0)$,$0.0(\pm 0.0)$,$18.0(\pm 0.0)$,$90.0(\pm 0.0)$
a,x,,$1.9(\pm 3.048)$,$6.0(\pm 9.1652)$,$3.8(\pm 5.8447)$,$18.0(\pm 0.0)$,$90.0(\pm 0.0)$
a,x,x,$1.9(\pm 3.048)$,$6.0(\pm 9.1652)$,$3.8(\pm 5.8447)$,$18.0(\pm 0.0)$,$90.0(\pm 0.0)$
b,,,$1.2(\pm 2.7495)$,$6.0(\pm 12.8062)$,$3.7(\pm 7.9505)$,$18.0(\pm 0.0)$,$90.0(\pm 0.0)$
b,,x,$1.2(\pm 2.9933)$,$10.0(\pm 20.4939)$,$5.1(\pm 10.3194)$,$18.0(\pm 0.0)$,$90.0(\pm 0.0)$
b,x,,$7.5(\pm 14.9215)$,$12.0(\pm 20.3961)$,$12.1(\pm 21.7276)$,$18.0(\pm 0.0)$,$90.0(\pm 0.0)$
b,x,x,$6.2(\pm 14.5107)$,$12.0(\pm 20.3961)$,$8.1(\pm 13.8885)$,$18.0(\pm 0.0)$,$90.0(\pm 0.0)$
c,,,$0.9(\pm 1.8138)$,$42.0(\pm 66.6033)$,$15.9(\pm 29.3171)$,$18.0(\pm 0.0)$,$90.0(\pm 0.0)$
c,,x,$1.7(\pm 2.6851)$,$62.0(\pm 75.6042)$,$26.7(\pm 33.7611)$,$18.0(\pm 0.0)$,$90.0(\pm 0.0)$
c,x,,$24.9(\pm 29.0979)$,$60.0(\pm 60.663)$,$44.0(\pm 44.6833)$,$18.0(\pm 0.0)$,$90.0(\pm 0.0)$
c,x,x,$22.3(\pm 30.0302)$,$52.0(\pm 62.7375)$,$38.4(\pm 46.3081)$,$18.0(\pm 0.0)$,$90.0(\pm 0.0)$
d,,,$25.8(\pm 49.9476)$,$218.0(\pm 164.7908)$,$180.6(\pm 109.3455)$,$18.0(\pm 0.0)$,$90.0(\pm 0.0)$
d,,x,$49.7(\pm 70.0943)$,$316.0(\pm 185.8602)$,$259.5(\pm 122.0363)$,$18.0(\pm 0.0)$,$90.0(\pm 0.0)$
d,x,,$154.4(\pm 135.4586)$,$318.0(\pm 172.1511)$,$269.0(\pm 150.841)$,$18.0(\pm 0.0)$,$90.0(\pm 0.0)$
d,x,x,$174.4(\pm 128.9009)$,$314.0(\pm 170.423)$,$258.7(\pm 152.5294)$,$18.0(\pm 0.0)$,$90.0(\pm 0.0)$


==> res/results_a.csv <==
AL setup,no weights,,$w_{GT}$,,$w_{age}$,,$w_{GT}$ and $w_{age}$,
,ITTE,$\#$samples,ITTE,$\#$samples,ITTE,$\#$samples,ITTE,$\#$samples
baseline-GT,$0.9909(\pm 0.002)$,,$0.9909(\pm 0.002)$,,$0.9909(\pm 0.002)$,,$0.9909(\pm 0.002)$,
self,$0.9912(\pm 0.0019)$,,$0.9913(\pm 0.002)$,,$0.9649(\pm 0.0826)$,,$0.9649(\pm 0.0826)$,
self-AL,$0.9912(\pm 0.0019)$,$0.0(\pm 0.0)$,$0.9913(\pm 0.002)$,$0.02(\pm 0.2)$,$0.9831(\pm 0.0432)$,$0.7(\pm 2.54)$,$0.9831(\pm 0.0432)$,$0.7(\pm 2.54)$
self-batch,$0.9912(\pm 0.0019)$,$0.2(\pm 1.99)$,$0.9913(\pm 0.002)$,$0.2(\pm 1.99)$,$0.9831(\pm 0.0432)$,$2.0(\pm 7.75)$,$0.9831(\pm 0.0432)$,$2.0(\pm 7.75)$
al-01,$0.9806(\pm 0.0093)$,$18.0(\pm 0.0)$,$0.9818(\pm 0.0073)$,$18.0(\pm 0.0)$,$0.9815(\pm 0.0087)$,$18.0(\pm 0.0)$,$0.9818(\pm 0.0091)$,$18.0(\pm 0.0)$
al-05,$0.9893(\pm 0.0027)$,$90.0(\pm 0.0)$,$0.9894(\pm 0.0027)$,$90.0(\pm 0.0)$,$0.9893(\pm 0.0029)$,$90.0(\pm 0.0)$,$0.9893(\pm 0.0028)$,$90.0(\pm 0.0)$
al-self-01,$0.9913(\pm 0.002)$,$18.0(\pm 0.0)$,$0.9911(\pm 0.0019)$,$18.0(\pm 0.0)$,$0.9706(\pm 0.0528)$,$18.0(\pm 0.0)$,$0.9692(\pm 0.0566)$,$18.0(\pm 0.0)$
al-self-05,$0.9913(\pm 0.0019)$,$90.0(\pm 0.0)$,$0.9913(\pm 0.0019)$,$90.0(\pm 0.0)$,$0.9902(\pm 0.0022)$,$90.0(\pm 0.0)$,$0.9903(\pm 0.0022)$,$90.0(\pm 0.0)$


==> res/results_a_latexvodoo.csv <==
ALsetup,nowm,nows,nowsamplesm,nowsampless,wgtm,wgts,wgtsamplesm,wgtsampless,wagem,wages,wagesamplesm,wagesampless,wgtagem,wgtages,wgtagesamplesm,wgtagesampless
supervised,0.9909,0.002,0,0,0.9909,0.002,0,0,0.9909,0.002,0,0,0.9909,0.002,0,0
AL 1\%,0.9806,0.0093,18.0,0.0,0.9818,0.0073,18.0,0.0,0.9815,0.0087,18.0,0.0,0.9818,0.0091,18.0,0.0
AL 5\%,0.9893,0.0027,90.0,0.0,0.9894,0.0027,90.0,0.0,0.9893,0.0029,90.0,0.0,0.9893,0.0028,90.0,0.0
SL,0.9912,0.0019,0,0,0.9913,0.002,0,0,0.9649,0.0826,0,0,0.9649,0.0826,0,0
SL+AL,0.9912,0.0019,0.0,0.0,0.9913,0.002,0.02,0.2,0.9831,0.0432,0.7,2.54,0.9831,0.0432,0.7,2.54
SL+batch,0.9912,0.0019,0.2,1.99,0.9913,0.002,0.2,1.99,0.9831,0.0432,2.0,7.75,0.9831,0.0432,2.0,7.75
AL+SL 1\%,0.9913,0.002,18.0,0.0,0.9911,0.0019,18.0,0.0,0.9706,0.0528,18.0,0.0,0.9692,0.0566,18.0,0.0
AL+SL 5\%,0.9913,0.0019,90.0,0.0,0.9913,0.0019,90.0,0.0,0.9902,0.0022,90.0,0.0,0.9903,0.0022,90.0,0.0


==> res/results_a_latexvodoo_median.csv <==
ALsetup,nowm,nows,nowsamplesm,nowsampless,wgtm,wgts,wgtsamplesm,wgtsampless,wagem,wages,wagesamplesm,wagesampless,wgtagem,wgtages,wgtagesamplesm,wgtagesampless
baseline-GT,0.9909,0.002,0,0,0.9909,0.002,0,0,0.9909,0.002,0,0,0.9909,0.002,0,0
self,0.9912,0.0019,0,0,0.9913,0.002,0,0,0.9649,0.0826,0,0,0.9649,0.0826,0,0
self-AL,0.9912,0.0019,0.0,0.0,0.9913,0.002,0.0,0.2,0.9831,0.0432,0.0,2.54,0.9831,0.0432,0.0,2.54
self-batch,0.9912,0.0019,0.0,1.99,0.9913,0.002,0.0,1.99,0.9831,0.0432,0.0,7.75,0.9831,0.0432,0.0,7.75
al-01,0.9806,0.0093,18.0,0.0,0.9818,0.0073,18.0,0.0,0.9815,0.0087,18.0,0.0,0.9818,0.0091,18.0,0.0
al-05,0.9893,0.0027,90.0,0.0,0.9894,0.0027,90.0,0.0,0.9893,0.0029,90.0,0.0,0.9893,0.0028,90.0,0.0
al-self-01,0.9913,0.002,18.0,0.0,0.9911,0.0019,18.0,0.0,0.9706,0.0528,18.0,0.0,0.9692,0.0566,18.0,0.0
al-self-05,0.9913,0.0019,90.0,0.0,0.9913,0.0019,90.0,0.0,0.9902,0.0022,90.0,0.0,0.9903,0.0022,90.0,0.0


==> res/results_b.csv <==
AL setup,no weights,,$w_{GT}$,,$w_{age}$,,$w_{GT}$ and $w_{age}$,
,ITTE,$\#$samples,ITTE,$\#$samples,ITTE,$\#$samples,ITTE,$\#$samples
baseline-GT,$0.9489(\pm 0.0052)$,,$0.9489(\pm 0.0052)$,,$0.9489(\pm 0.0053)$,,$0.9489(\pm 0.0053)$,
self,$0.9329(\pm 0.0564)$,,$0.9372(\pm 0.0463)$,,$0.868(\pm 0.1044)$,,$0.868(\pm 0.1044)$,
self-AL,$0.9377(\pm 0.0482)$,$1.91(\pm 4.0)$,$0.9404(\pm 0.0403)$,$5.27(\pm 12.37)$,$0.8913(\pm 0.0925)$,$6.71(\pm 20.07)$,$0.8913(\pm 0.0925)$,$6.71(\pm 20.07)$
self-batch,$0.9388(\pm 0.047)$,$39.0(\pm 71.24)$,$0.9417(\pm 0.038)$,$30.2(\pm 61.74)$,$0.8999(\pm 0.0885)$,$25.2(\pm 62.84)$,$0.8999(\pm 0.0885)$,$25.2(\pm 62.84)$
al-01,$0.9004(\pm 0.0215)$,$18.0(\pm 0.0)$,$0.8997(\pm 0.0235)$,$18.0(\pm 0.0)$,$0.902(\pm 0.025)$,$18.0(\pm 0.0)$,$0.9007(\pm 0.0282)$,$18.0(\pm 0.0)$
al-05,$0.9426(\pm 0.0081)$,$90.0(\pm 0.0)$,$0.9426(\pm 0.0084)$,$90.0(\pm 0.0)$,$0.9423(\pm 0.0085)$,$90.0(\pm 0.0)$,$0.942(\pm 0.0081)$,$90.0(\pm 0.0)$
al-self-01,$0.9274(\pm 0.0587)$,$18.0(\pm 0.0)$,$0.9272(\pm 0.0599)$,$18.0(\pm 0.0)$,$0.8444(\pm 0.1075)$,$18.0(\pm 0.0)$,$0.8541(\pm 0.105)$,$18.0(\pm 0.0)$
al-self-05,$0.9484(\pm 0.0123)$,$90.0(\pm 0.0)$,$0.947(\pm 0.0137)$,$90.0(\pm 0.0)$,$0.9337(\pm 0.0456)$,$90.0(\pm 0.0)$,$0.9289(\pm 0.0491)$,$90.0(\pm 0.0)$


==> res/results_b_latexvodoo.csv <==
ALsetup,nowm,nows,nowsamplesm,nowsampless,wgtm,wgts,wgtsamplesm,wgtsampless,wagem,wages,wagesamplesm,wagesampless,wgtagem,wgtages,wgtagesamplesm,wgtagesampless
supervised,0.9489,0.0052,0,0,0.9489,0.0052,0,0,0.9489,0.0053,0,0,0.9489,0.0053,0,0
AL 1\%,0.9004,0.0215,18.0,0.0,0.8997,0.0235,18.0,0.0,0.902,0.025,18.0,0.0,0.9007,0.0282,18.0,0.0
AL 5\%,0.9426,0.0081,90.0,0.0,0.9426,0.0084,90.0,0.0,0.9423,0.0085,90.0,0.0,0.942,0.0081,90.0,0.0
SL,0.9329,0.0564,0,0,0.9372,0.0463,0,0,0.868,0.1044,0,0,0.868,0.1044,0,0
SL+AL,0.9377,0.0482,1.91,4.0,0.9404,0.0403,5.27,12.37,0.8913,0.0925,6.71,20.07,0.8913,0.0925,6.71,20.07
SL+batch,0.9388,0.047,39.0,71.24,0.9417,0.038,30.2,61.74,0.8999,0.0885,25.2,62.84,0.8999,0.0885,25.2,62.84
AL+SL 1\%,0.9274,0.0587,18.0,0.0,0.9272,0.0599,18.0,0.0,0.8444,0.1075,18.0,0.0,0.8541,0.105,18.0,0.0
AL+SL 5\%,0.9484,0.0123,90.0,0.0,0.947,0.0137,90.0,0.0,0.9337,0.0456,90.0,0.0,0.9289,0.0491,90.0,0.0


==> res/results_b_latexvodoo_median.csv <==
ALsetup,nowm,nows,nowsamplesm,nowsampless,wgtm,wgts,wgtsamplesm,wgtsampless,wagem,wages,wagesamplesm,wagesampless,wgtagem,wgtages,wgtagesamplesm,wgtagesampless
baseline-GT,0.9489,0.0052,0,0,0.9489,0.0052,0,0,0.9489,0.0053,0,0,0.9489,0.0053,0,0
self,0.9329,0.0564,0,0,0.9372,0.0463,0,0,0.868,0.1044,0,0,0.868,0.1044,0,0
self-AL,0.9377,0.0482,0.0,4.0,0.9404,0.0403,0.0,12.37,0.8913,0.0925,0.0,20.07,0.8913,0.0925,0.0,20.07
self-batch,0.9388,0.047,0.0,71.24,0.9417,0.038,0.0,61.74,0.8999,0.0885,0.0,62.84,0.8999,0.0885,0.0,62.84
al-01,0.9004,0.0215,18.0,0.0,0.8997,0.0235,18.0,0.0,0.902,0.025,18.0,0.0,0.9007,0.0282,18.0,0.0
al-05,0.9426,0.0081,90.0,0.0,0.9426,0.0084,90.0,0.0,0.9423,0.0085,90.0,0.0,0.942,0.0081,90.0,0.0
al-self-01,0.9274,0.0587,18.0,0.0,0.9272,0.0599,18.0,0.0,0.8444,0.1075,18.0,0.0,0.8541,0.105,18.0,0.0
al-self-05,0.9484,0.0123,90.0,0.0,0.947,0.0137,90.0,0.0,0.9337,0.0456,90.0,0.0,0.9289,0.0491,90.0,0.0


==> res/results_c.csv <==
AL setup,no weights,,$w_{GT}$,,$w_{age}$,,$w_{GT}$ and $w_{age}$,
,ITTE,$\#$samples,ITTE,$\#$samples,ITTE,$\#$samples,ITTE,$\#$samples
baseline-GT,$0.9667(\pm 0.0041)$,,$0.9667(\pm 0.0041)$,,$0.9668(\pm 0.004)$,,$0.9668(\pm 0.004)$,
self,$0.7115(\pm 0.0146)$,,$0.7099(\pm 0.0144)$,,$0.7341(\pm 0.0774)$,,$0.7341(\pm 0.0774)$,
self-AL,$0.713(\pm 0.0157)$,$1.0(\pm 2.31)$,$0.7246(\pm 0.05)$,$5.95(\pm 12.21)$,$0.7655(\pm 0.1017)$,$8.5(\pm 21.3)$,$0.7655(\pm 0.1017)$,$8.5(\pm 21.3)$
self-batch,$0.7464(\pm 0.083)$,$17.6(\pm 38.29)$,$0.7746(\pm 0.1057)$,$42.0(\pm 64.28)$,$0.7826(\pm 0.1127)$,$24.2(\pm 48.85)$,$0.7826(\pm 0.1127)$,$24.2(\pm 48.85)$
al-01,$0.7483(\pm 0.0417)$,$18.0(\pm 0.0)$,$0.7444(\pm 0.0412)$,$18.0(\pm 0.0)$,$0.7627(\pm 0.0377)$,$18.0(\pm 0.0)$,$0.7623(\pm 0.0376)$,$18.0(\pm 0.0)$
al-05,$0.8661(\pm 0.0176)$,$90.0(\pm 0.0)$,$0.8661(\pm 0.0163)$,$90.0(\pm 0.0)$,$0.8747(\pm 0.0152)$,$90.0(\pm 0.0)$,$0.8748(\pm 0.0152)$,$90.0(\pm 0.0)$
al-self-01,$0.7095(\pm 0.0136)$,$18.0(\pm 0.0)$,$0.7103(\pm 0.0174)$,$18.0(\pm 0.0)$,$0.7876(\pm 0.1031)$,$18.0(\pm 0.0)$,$0.7731(\pm 0.0967)$,$18.0(\pm 0.0)$
al-self-05,$0.8472(\pm 0.0613)$,$90.0(\pm 0.0)$,$0.8598(\pm 0.0519)$,$90.0(\pm 0.0)$,$0.8941(\pm 0.0782)$,$90.0(\pm 0.0)$,$0.8888(\pm 0.0739)$,$90.0(\pm 0.0)$


==> res/results_c_latexvodoo.csv <==
ALsetup,nowm,nows,nowsamplesm,nowsampless,wgtm,wgts,wgtsamplesm,wgtsampless,wagem,wages,wagesamplesm,wagesampless,wgtagem,wgtages,wgtagesamplesm,wgtagesampless
supervised,0.9667,0.0041,0,0,0.9667,0.0041,0,0,0.9668,0.004,0,0,0.9668,0.004,0,0
AL 1\%,0.7483,0.0417,18.0,0.0,0.7444,0.0412,18.0,0.0,0.7627,0.0377,18.0,0.0,0.7623,0.0376,18.0,0.0
AL 5\%,0.8661,0.0176,90.0,0.0,0.8661,0.0163,90.0,0.0,0.8747,0.0152,90.0,0.0,0.8748,0.0152,90.0,0.0
SL,0.7115,0.0146,0,0,0.7099,0.0144,0,0,0.7341,0.0774,0,0,0.7341,0.0774,0,0
SL+AL,0.713,0.0157,1.0,2.31,0.7246,0.05,5.95,12.21,0.7655,0.1017,8.5,21.3,0.7655,0.1017,8.5,21.3
SL+batch,0.7464,0.083,17.6,38.29,0.7746,0.1057,42.0,64.28,0.7826,0.1127,24.2,48.85,0.7826,0.1127,24.2,48.85
AL+SL 1\%,0.7095,0.0136,18.0,0.0,0.7103,0.0174,18.0,0.0,0.7876,0.1031,18.0,0.0,0.7731,0.0967,18.0,0.0
AL+SL 5\%,0.8472,0.0613,90.0,0.0,0.8598,0.0519,90.0,0.0,0.8941,0.0782,90.0,0.0,0.8888,0.0739,90.0,0.0


==> res/results_c_latexvodoo_median.csv <==
ALsetup,nowm,nows,nowsamplesm,nowsampless,wgtm,wgts,wgtsamplesm,wgtsampless,wagem,wages,wagesamplesm,wagesampless,wgtagem,wgtages,wgtagesamplesm,wgtagesampless
baseline-GT,0.9667,0.0041,0,0,0.9667,0.0041,0,0,0.9668,0.004,0,0,0.9668,0.004,0,0
self,0.7115,0.0146,0,0,0.7099,0.0144,0,0,0.7341,0.0774,0,0,0.7341,0.0774,0,0
self-AL,0.713,0.0157,0.0,2.31,0.7246,0.05,0.0,12.21,0.7655,0.1017,0.0,21.3,0.7655,0.1017,0.0,21.3
self-batch,0.7464,0.083,0.0,38.29,0.7746,0.1057,0.0,64.28,0.7826,0.1127,0.0,48.85,0.7826,0.1127,0.0,48.85
al-01,0.7483,0.0417,18.0,0.0,0.7444,0.0412,18.0,0.0,0.7627,0.0377,18.0,0.0,0.7623,0.0376,18.0,0.0
al-05,0.8661,0.0176,90.0,0.0,0.8661,0.0163,90.0,0.0,0.8747,0.0152,90.0,0.0,0.8748,0.0152,90.0,0.0
al-self-01,0.7095,0.0136,18.0,0.0,0.7103,0.0174,18.0,0.0,0.7876,0.1031,18.0,0.0,0.7731,0.0967,18.0,0.0
al-self-05,0.8472,0.0613,90.0,0.0,0.8598,0.0519,90.0,0.0,0.8941,0.0782,90.0,0.0,0.8888,0.0739,90.0,0.0


==> res/results_d.csv <==
AL setup,no weights,,$w_{GT}$,,$w_{age}$,,$w_{GT}$ and $w_{age}$,
,ITTE,$\#$samples,ITTE,$\#$samples,ITTE,$\#$samples,ITTE,$\#$samples
baseline-GT,$0.9041(\pm 0.0061)$,,$0.9041(\pm 0.0061)$,,$0.9042(\pm 0.0061)$,,$0.9042(\pm 0.0061)$,
self,$0.5598(\pm 0.0842)$,,$0.5487(\pm 0.0739)$,,$0.6292(\pm 0.0869)$,,$0.6292(\pm 0.0869)$,
self-AL,$0.6111(\pm 0.1316)$,$30.1(\pm 60.12)$,$0.7352(\pm 0.1603)$,$92.72(\pm 97.63)$,$0.7521(\pm 0.1358)$,$84.64(\pm 106.65)$,$0.7521(\pm 0.1358)$,$84.64(\pm 106.65)$
self-batch,$0.8003(\pm 0.1595)$,$231.8(\pm 178.01)$,$0.7996(\pm 0.155)$,$222.8(\pm 181.26)$,$0.7908(\pm 0.1367)$,$181.0(\pm 175.71)$,$0.7908(\pm 0.1367)$,$181.0(\pm 175.71)$
al-01,$0.7981(\pm 0.0438)$,$18.0(\pm 0.0)$,$0.7971(\pm 0.0443)$,$18.0(\pm 0.0)$,$0.7945(\pm 0.0389)$,$18.0(\pm 0.0)$,$0.7949(\pm 0.0386)$,$18.0(\pm 0.0)$
al-05,$0.8628(\pm 0.0198)$,$90.0(\pm 0.0)$,$0.8641(\pm 0.0185)$,$90.0(\pm 0.0)$,$0.8649(\pm 0.017)$,$90.0(\pm 0.0)$,$0.866(\pm 0.0173)$,$90.0(\pm 0.0)$
al-self-01,$0.5662(\pm 0.0828)$,$18.0(\pm 0.0)$,$0.5648(\pm 0.0756)$,$18.0(\pm 0.0)$,$0.6582(\pm 0.0872)$,$18.0(\pm 0.0)$,$0.6397(\pm 0.0997)$,$18.0(\pm 0.0)$
al-self-05,$0.6949(\pm 0.0815)$,$90.0(\pm 0.0)$,$0.7275(\pm 0.0813)$,$90.0(\pm 0.0)$,$0.7438(\pm 0.0901)$,$90.0(\pm 0.0)$,$0.7404(\pm 0.098)$,$90.0(\pm 0.0)$


==> res/results_d_latexvodoo.csv <==
ALsetup,nowm,nows,nowsamplesm,nowsampless,wgtm,wgts,wgtsamplesm,wgtsampless,wagem,wages,wagesamplesm,wagesampless,wgtagem,wgtages,wgtagesamplesm,wgtagesampless
supervised,0.9041,0.0061,0,0,0.9041,0.0061,0,0,0.9042,0.0061,0,0,0.9042,0.0061,0,0
AL 1\%,0.7981,0.0438,18.0,0.0,0.7971,0.0443,18.0,0.0,0.7945,0.0389,18.0,0.0,0.7949,0.0386,18.0,0.0
AL 5\%,0.8628,0.0198,90.0,0.0,0.8641,0.0185,90.0,0.0,0.8649,0.017,90.0,0.0,0.866,0.0173,90.0,0.0
SL,0.5598,0.0842,0,0,0.5487,0.0739,0,0,0.6292,0.0869,0,0,0.6292,0.0869,0,0
SL+AL,0.6111,0.1316,30.1,60.12,0.7352,0.1603,92.72,97.63,0.7521,0.1358,84.64,106.65,0.7521,0.1358,84.64,106.65
SL+batch,0.8003,0.1595,231.8,178.01,0.7996,0.155,222.8,181.26,0.7908,0.1367,181.0,175.71,0.7908,0.1367,181.0,175.71
AL+SL 1\%,0.5662,0.0828,18.0,0.0,0.5648,0.0756,18.0,0.0,0.6582,0.0872,18.0,0.0,0.6397,0.0997,18.0,0.0
AL+SL 5\%,0.6949,0.0815,90.0,0.0,0.7275,0.0813,90.0,0.0,0.7438,0.0901,90.0,0.0,0.7404,0.098,90.0,0.0


==> res/results_d_latexvodoo_median.csv <==
ALsetup,nowm,nows,nowsamplesm,nowsampless,wgtm,wgts,wgtsamplesm,wgtsampless,wagem,wages,wagesamplesm,wagesampless,wgtagem,wgtages,wgtagesamplesm,wgtagesampless
baseline-GT,0.9041,0.0061,0,0,0.9041,0.0061,0,0,0.9042,0.0061,0,0,0.9042,0.0061,0,0
self,0.5598,0.0842,0,0,0.5487,0.0739,0,0,0.6292,0.0869,0,0,0.6292,0.0869,0,0
self-AL,0.6111,0.1316,4.0,60.12,0.7352,0.1603,85.5,97.63,0.7521,0.1358,17.0,106.65,0.7521,0.1358,17.0,106.65
self-batch,0.8003,0.1595,260.0,178.01,0.7996,0.155,210.0,181.26,0.7908,0.1367,140.0,175.71,0.7908,0.1367,140.0,175.71
al-01,0.7981,0.0438,18.0,0.0,0.7971,0.0443,18.0,0.0,0.7945,0.0389,18.0,0.0,0.7949,0.0386,18.0,0.0
al-05,0.8628,0.0198,90.0,0.0,0.8641,0.0185,90.0,0.0,0.8649,0.017,90.0,0.0,0.866,0.0173,90.0,0.0
al-self-01,0.5662,0.0828,18.0,0.0,0.5648,0.0756,18.0,0.0,0.6582,0.0872,18.0,0.0,0.6397,0.0997,18.0,0.0
al-self-05,0.6949,0.0815,90.0,0.0,0.7275,0.0813,90.0,0.0,0.7438,0.0901,90.0,0.0,0.7404,0.098,90.0,0.0


==> res/results_spam.csv <==
AL setup,no weights,,$w_{GT}$,,$w_{age}$,,$w_{GT}$ and $w_{age}$,
,ITTE,$\#$samples,ITTE,$\#$samples,ITTE,$\#$samples,ITTE,$\#$samples
baseline-GT,$0.9596(\pm 0.0)$,,$0.9596(\pm 0.0)$,,$0.9592(\pm 0.0)$,,$0.9592(\pm 0.0)$,
self,$0.2849(\pm 0.0)$,,$0.2849(\pm 0.0)$,,$0.2844(\pm 0.0)$,,$0.2844(\pm 0.0)$,
self-AL,$0.8569(\pm 0.0)$,$48.0(\pm 0.0)$,$0.8583(\pm 0.001)$,$65.34(\pm 6.87)$,$0.856(\pm 0.0)$,$37.0(\pm 0.0)$,$0.856(\pm 0.0)$,$37.0(\pm 0.0)$
self-batch,$0.8569(\pm 0.0)$,$150.0(\pm 0.0)$,$0.8587(\pm 0.0017)$,$177.0(\pm 55.87)$,$0.8639(\pm 0.0)$,$550.0(\pm 0.0)$,$0.8639(\pm 0.0)$,$550.0(\pm 0.0)$
al-01,$0.8376(\pm 0.0001)$,$84.0(\pm 0.0)$,$0.8376(\pm 0.0001)$,$84.0(\pm 0.0)$,$0.838(\pm 0.0)$,$84.0(\pm 0.0)$,$0.838(\pm 0.0)$,$84.0(\pm 0.0)$
al-05,$0.9329(\pm 0.0017)$,$420.0(\pm 0.0)$,$0.9332(\pm 0.0017)$,$420.0(\pm 0.0)$,$0.9347(\pm 0.0008)$,$420.0(\pm 0.0)$,$0.935(\pm 0.0008)$,$420.0(\pm 0.0)$
al-self-01,$0.2918(\pm 0.0051)$,$84.0(\pm 0.0)$,$0.2953(\pm 0.008)$,$84.0(\pm 0.0)$,$0.5448(\pm 0.1088)$,$84.0(\pm 0.0)$,$0.5573(\pm 0.1046)$,$84.0(\pm 0.0)$
al-self-05,$0.8049(\pm 0.0132)$,$420.0(\pm 0.0)$,$0.816(\pm 0.015)$,$420.0(\pm 0.0)$,$0.8465(\pm 0.0038)$,$420.0(\pm 0.0)$,$0.8467(\pm 0.0049)$,$420.0(\pm 0.0)$


==> res/results_spam_latexvodoo.csv <==
ALsetup,nowm,nows,nowsamplesm,nowsampless,wgtm,wgts,wgtsamplesm,wgtsampless,wagem,wages,wagesamplesm,wagesampless,wgtagem,wgtages,wgtagesamplesm,wgtagesampless
supervised,0.9596,0.0,0,0,0.9596,0.0,0,0,0.9592,0.0,0,0,0.9592,0.0,0,0
AL 1\%,0.8376,0.0001,84.0,0.0,0.8376,0.0001,84.0,0.0,0.838,0.0,84.0,0.0,0.838,0.0,84.0,0.0
AL 5\%,0.9329,0.0017,420.0,0.0,0.9332,0.0017,420.0,0.0,0.9347,0.0008,420.0,0.0,0.935,0.0008,420.0,0.0
SL,0.2849,0.0,0,0,0.2849,0.0,0,0,0.2844,0.0,0,0,0.2844,0.0,0,0
SL+AL,0.8569,0.0,48.0,0.0,0.8583,0.001,65.34,6.87,0.856,0.0,37.0,0.0,0.856,0.0,37.0,0.0
SL+batch,0.8569,0.0,150.0,0.0,0.8587,0.0017,177.0,55.87,0.8639,0.0,550.0,0.0,0.8639,0.0,550.0,0.0
AL+SL 1\%,0.2918,0.0051,84.0,0.0,0.2953,0.008,84.0,0.0,0.5448,0.1088,84.0,0.0,0.5573,0.1046,84.0,0.0
AL+SL 5\%,0.8049,0.0132,420.0,0.0,0.816,0.015,420.0,0.0,0.8465,0.0038,420.0,0.0,0.8467,0.0049,420.0,0.0


==> res/results_spam_latexvodoo_median.csv <==
ALsetup,nowm,nows,nowsamplesm,nowsampless,wgtm,wgts,wgtsamplesm,wgtsampless,wagem,wages,wagesamplesm,wagesampless,wgtagem,wgtages,wgtagesamplesm,wgtagesampless
baseline-GT,0.9596,0.0,0,0,0.9596,0.0,0,0,0.9592,0.0,0,0,0.9592,0.0,0,0
self,0.2849,0.0,0,0,0.2849,0.0,0,0,0.2844,0.0,0,0,0.2844,0.0,0,0
self-AL,0.8569,0.0,48.0,0.0,0.8583,0.001,63.0,6.87,0.856,0.0,37.0,0.0,0.856,0.0,37.0,0.0
self-batch,0.8569,0.0,150.0,0.0,0.8587,0.0017,150.0,55.87,0.8639,0.0,550.0,0.0,0.8639,0.0,550.0,0.0
al-01,0.8376,0.0001,84.0,0.0,0.8376,0.0001,84.0,0.0,0.838,0.0,84.0,0.0,0.838,0.0,84.0,0.0
al-05,0.9329,0.0017,420.0,0.0,0.9332,0.0017,420.0,0.0,0.9347,0.0008,420.0,0.0,0.935,0.0008,420.0,0.0
al-self-01,0.2918,0.0051,84.0,0.0,0.2953,0.008,84.0,0.0,0.5448,0.1088,84.0,0.0,0.5573,0.1046,84.0,0.0
al-self-05,0.8049,0.0132,420.0,0.0,0.816,0.015,420.0,0.0,0.8465,0.0038,420.0,0.0,0.8467,0.0049,420.0,0.0


==> results_dist.csv <==
,aging,weighted,baseline-GT,baseline-all,self,self-AL,self-batch,self-batch-AL,AL-0.01,AL-0.05,AL-0.01+self,AL-0.05+self
a,,,$0.9906(\pm 0.0019)$,$0.9902(\pm 0.0023)$,$0.9914(\pm 0.0017)$,$0.9914(\pm 0.0017)$,$0.9914(\pm 0.0017)$,$0.9914(\pm 0.0017)$,$0.9728(\pm 0.0141)$,$0.9886(\pm 0.0018)$,$0.9914(\pm 0.0021)$,$0.9907(\pm 0.002)$
a,,x,$0.9906(\pm 0.0019)$,$0.9902(\pm 0.0023)$,$0.9916(\pm 0.0018)$,$0.9916(\pm 0.0018)$,$0.9916(\pm 0.0018)$,$0.9916(\pm 0.0018)$,$0.9749(\pm 0.0084)$,$0.9889(\pm 0.0018)$,$0.9914(\pm 0.0028)$,$0.9917(\pm 0.0023)$
a,x,,$0.9908(\pm 0.0018)$,$0.9903(\pm 0.0022)$,$0.9648(\pm 0.0768)$,$0.9901(\pm 0.0023)$,$0.9901(\pm 0.0023)$,$0.9901(\pm 0.0023)$,$0.9803(\pm 0.0049)$,$0.9886(\pm 0.0024)$,$0.9615(\pm 0.0864)$,$0.9908(\pm 0.0021)$
a,x,x,$0.9908(\pm 0.0018)$,$0.9903(\pm 0.0022)$,$0.9648(\pm 0.0768)$,$0.9901(\pm 0.0023)$,$0.9901(\pm 0.0023)$,$0.9901(\pm 0.0023)$,$0.9785(\pm 0.0054)$,$0.9886(\pm 0.0018)$,$0.9452(\pm 0.0937)$,$0.9904(\pm 0.0022)$
b,,,$0.9672(\pm 0.0047)$,$0.9382(\pm 0.0698)$,$0.9702(\pm 0.0037)$,$0.9702(\pm 0.0037)$,$0.9703(\pm 0.0037)$,$0.9703(\pm 0.0037)$,$0.927(\pm 0.0234)$,$0.9597(\pm 0.0081)$,$0.969(\pm 0.0044)$,$0.9682(\pm 0.0043)$
b,,x,$0.9672(\pm 0.0047)$,$0.9382(\pm 0.0698)$,$0.967(\pm 0.0073)$,$0.9668(\pm 0.0072)$,$0.967(\pm 0.0073)$,$0.967(\pm 0.0073)$,$0.925(\pm 0.0241)$,$0.9624(\pm 0.0075)$,$0.9684(\pm 0.0048)$,$0.9701(\pm 0.0038)$
b,x,,$0.9674(\pm 0.0045)$,$0.9385(\pm 0.0699)$,$0.9106(\pm 0.1128)$,$0.9357(\pm 0.0921)$,$0.9357(\pm 0.0921)$,$0.9357(\pm 0.0921)$,$0.9217(\pm 0.0237)$,$0.9607(\pm 0.0065)$,$0.8594(\pm 0.1092)$,$0.9672(\pm 0.0062)$
b,x,x,$0.9674(\pm 0.0045)$,$0.9385(\pm 0.0699)$,$0.9106(\pm 0.1128)$,$0.9357(\pm 0.0921)$,$0.9357(\pm 0.0921)$,$0.9357(\pm 0.0921)$,$0.9214(\pm 0.0236)$,$0.9592(\pm 0.0101)$,$0.8898(\pm 0.0904)$,$0.9672(\pm 0.0045)$
c,,,$0.9665(\pm 0.0055)$,$0.7135(\pm 0.021)$,$0.7126(\pm 0.0157)$,$0.7143(\pm 0.0166)$,$0.7594(\pm 0.0982)$,$0.7565(\pm 0.0924)$,$0.7462(\pm 0.0268)$,$0.865(\pm 0.0195)$,$0.71(\pm 0.0103)$,$0.88(\pm 0.0657)$
c,,x,$0.9665(\pm 0.0055)$,$0.7135(\pm 0.021)$,$0.7075(\pm 0.0089)$,$0.7091(\pm 0.0108)$,$0.7444(\pm 0.0752)$,$0.7583(\pm 0.0926)$,$0.7529(\pm 0.0205)$,$0.8643(\pm 0.0128)$,$0.7135(\pm 0.017)$,$0.8773(\pm 0.0303)$
c,x,,$0.9667(\pm 0.0053)$,$0.7323(\pm 0.071)$,$0.6982(\pm 0.0287)$,$0.8017(\pm 0.1194)$,$0.8081(\pm 0.1177)$,$0.8072(\pm 0.1166)$,$0.7739(\pm 0.0229)$,$0.878(\pm 0.0124)$,$0.7998(\pm 0.1006)$,$0.9008(\pm 0.0615)$
c,x,x,$0.9667(\pm 0.0053)$,$0.7323(\pm 0.071)$,$0.6982(\pm 0.0287)$,$0.8017(\pm 0.1194)$,$0.8081(\pm 0.1177)$,$0.8072(\pm 0.1166)$,$0.775(\pm 0.0201)$,$0.8798(\pm 0.0116)$,$0.7976(\pm 0.1022)$,$0.9064(\pm 0.0661)$
d,,,$0.9038(\pm 0.0045)$,$0.5696(\pm 0.0814)$,$0.6001(\pm 0.0901)$,$0.651(\pm 0.1065)$,$0.8416(\pm 0.1263)$,$0.8396(\pm 0.1256)$,$0.7958(\pm 0.0537)$,$0.8611(\pm 0.0163)$,$0.5677(\pm 0.0738)$,$0.7046(\pm 0.057)$
d,,x,$0.9038(\pm 0.0045)$,$0.5696(\pm 0.0814)$,$0.5606(\pm 0.0831)$,$0.7572(\pm 0.1779)$,$0.8263(\pm 0.1617)$,$0.8251(\pm 0.1611)$,$0.8024(\pm 0.0258)$,$0.8609(\pm 0.0119)$,$0.5436(\pm 0.0646)$,$0.7224(\pm 0.094)$
d,x,,$0.9038(\pm 0.0043)$,$0.5738(\pm 0.0802)$,$0.6667(\pm 0.055)$,$0.7696(\pm 0.0992)$,$0.7552(\pm 0.1249)$,$0.7549(\pm 0.1246)$,$0.8018(\pm 0.0401)$,$0.8663(\pm 0.0113)$,$0.6876(\pm 0.0222)$,$0.7208(\pm 0.0903)$
d,x,x,$0.9038(\pm 0.0043)$,$0.5738(\pm 0.0802)$,$0.6667(\pm 0.055)$,$0.7696(\pm 0.0992)$,$0.7552(\pm 0.1249)$,$0.7549(\pm 0.1246)$,$0.8049(\pm 0.0414)$,$0.8635(\pm 0.0103)$,$0.7006(\pm 0.0785)$,$0.7021(\pm 0.0986)$


==> results_maj.csv <==
,aging,weighted,baseline-GT,baseline-all,self,self-AL,self-batch,self-batch-AL,AL-0.01,AL-0.05,AL-0.01+self,AL-0.05+self
a,,,$0.9905(\pm 0.0018)$,$0.99(\pm 0.0017)$,$0.9908(\pm 0.0016)$,$0.9908(\pm 0.0016)$,$0.9908(\pm 0.0016)$,$0.9908(\pm 0.0016)$,$0.9528(\pm 0.027)$,$0.989(\pm 0.0017)$,$0.9904(\pm 0.0021)$,$0.9896(\pm 0.0019)$
a,,x,$0.9905(\pm 0.0018)$,$0.99(\pm 0.0017)$,$0.9908(\pm 0.0016)$,$0.9908(\pm 0.0016)$,$0.9908(\pm 0.0016)$,$0.9908(\pm 0.0016)$,$0.9632(\pm 0.0187)$,$0.9886(\pm 0.0022)$,$0.9907(\pm 0.0021)$,$0.9908(\pm 0.0017)$
a,x,,$0.9904(\pm 0.0018)$,$0.99(\pm 0.0017)$,$0.9312(\pm 0.106)$,$0.9896(\pm 0.0026)$,$0.9896(\pm 0.0026)$,$0.9896(\pm 0.0026)$,$0.9741(\pm 0.0065)$,$0.9884(\pm 0.0024)$,$0.8617(\pm 0.1015)$,$0.99(\pm 0.002)$
a,x,x,$0.9904(\pm 0.0018)$,$0.99(\pm 0.0017)$,$0.9311(\pm 0.1058)$,$0.9894(\pm 0.0026)$,$0.9894(\pm 0.0026)$,$0.9894(\pm 0.0026)$,$0.9702(\pm 0.0107)$,$0.9888(\pm 0.0017)$,$0.8954(\pm 0.0959)$,$0.9904(\pm 0.0025)$
b,,,$0.9683(\pm 0.004)$,$0.9392(\pm 0.0712)$,$0.969(\pm 0.0034)$,$0.9691(\pm 0.0034)$,$0.9692(\pm 0.0034)$,$0.9692(\pm 0.0034)$,$0.9035(\pm 0.0257)$,$0.9582(\pm 0.0077)$,$0.967(\pm 0.005)$,$0.968(\pm 0.004)$
b,,x,$0.9683(\pm 0.004)$,$0.9392(\pm 0.0712)$,$0.969(\pm 0.0034)$,$0.9692(\pm 0.0033)$,$0.9693(\pm 0.0033)$,$0.9693(\pm 0.0033)$,$0.9008(\pm 0.0244)$,$0.9642(\pm 0.0044)$,$0.9515(\pm 0.0538)$,$0.967(\pm 0.0044)$
b,x,,$0.9684(\pm 0.0039)$,$0.9393(\pm 0.0712)$,$0.8958(\pm 0.1101)$,$0.927(\pm 0.0738)$,$0.9252(\pm 0.0696)$,$0.936(\pm 0.0598)$,$0.9015(\pm 0.0277)$,$0.958(\pm 0.0088)$,$0.8139(\pm 0.1055)$,$0.9662(\pm 0.005)$
b,x,x,$0.9684(\pm 0.0039)$,$0.9393(\pm 0.0712)$,$0.8958(\pm 0.1101)$,$0.9438(\pm 0.0579)$,$0.9396(\pm 0.0601)$,$0.9395(\pm 0.06)$,$0.9006(\pm 0.0302)$,$0.9616(\pm 0.0072)$,$0.925(\pm 0.0723)$,$0.9624(\pm 0.0093)$
c,,,$0.9678(\pm 0.0051)$,$0.7571(\pm 0.0968)$,$0.7117(\pm 0.0163)$,$0.7134(\pm 0.017)$,$0.7855(\pm 0.1115)$,$0.7624(\pm 0.0942)$,$0.7159(\pm 0.0344)$,$0.8638(\pm 0.0174)$,$0.7166(\pm 0.0221)$,$0.8666(\pm 0.0477)$
c,,x,$0.9678(\pm 0.0051)$,$0.7571(\pm 0.0968)$,$0.7117(\pm 0.0163)$,$0.714(\pm 0.0179)$,$0.8096(\pm 0.1168)$,$0.7873(\pm 0.1072)$,$0.7148(\pm 0.0202)$,$0.8876(\pm 0.0126)$,$0.7067(\pm 0.0093)$,$0.8612(\pm 0.0646)$
c,x,,$0.9678(\pm 0.0051)$,$0.7571(\pm 0.0968)$,$0.6948(\pm 0.0374)$,$0.8151(\pm 0.1185)$,$0.8247(\pm 0.1256)$,$0.8233(\pm 0.1243)$,$0.7231(\pm 0.0265)$,$0.8719(\pm 0.0209)$,$0.7713(\pm 0.0853)$,$0.8948(\pm 0.0799)$
c,x,x,$0.9678(\pm 0.0051)$,$0.7571(\pm 0.0968)$,$0.6899(\pm 0.0336)$,$0.7898(\pm 0.114)$,$0.7992(\pm 0.1232)$,$0.7978(\pm 0.1215)$,$0.7379(\pm 0.0394)$,$0.8816(\pm 0.0074)$,$0.77(\pm 0.0754)$,$0.8959(\pm 0.0702)$
d,,,$0.9052(\pm 0.0052)$,$0.5828(\pm 0.0815)$,$0.5992(\pm 0.0903)$,$0.6671(\pm 0.103)$,$0.8209(\pm 0.1328)$,$0.8392(\pm 0.1279)$,$0.759(\pm 0.0429)$,$0.8543(\pm 0.0129)$,$0.578(\pm 0.0907)$,$0.698(\pm 0.0695)$
d,,x,$0.9052(\pm 0.0052)$,$0.5828(\pm 0.0815)$,$0.5992(\pm 0.0903)$,$0.6903(\pm 0.1205)$,$0.862(\pm 0.0807)$,$0.8811(\pm 0.0611)$,$0.7628(\pm 0.0362)$,$0.8513(\pm 0.0122)$,$0.6008(\pm 0.0794)$,$0.6478(\pm 0.0813)$
d,x,,$0.9052(\pm 0.0052)$,$0.5828(\pm 0.0814)$,$0.6477(\pm 0.0749)$,$0.801(\pm 0.1375)$,$0.8657(\pm 0.0833)$,$0.8657(\pm 0.0832)$,$0.7808(\pm 0.0522)$,$0.8631(\pm 0.017)$,$0.6894(\pm 0.0273)$,$0.6582(\pm 0.1061)$
d,x,x,$0.9052(\pm 0.0052)$,$0.5828(\pm 0.0814)$,$0.6403(\pm 0.074)$,$0.8307(\pm 0.1118)$,$0.8569(\pm 0.1039)$,$0.8552(\pm 0.1031)$,$0.7756(\pm 0.0397)$,$0.8596(\pm 0.0111)$,$0.6727(\pm 0.0734)$,$0.6851(\pm 0.1053)$

